11,700 km Transmission at 4.8 bit/4D-sym via Four-dimensional Geometrically-shaped Polarization-Ring-Switching Modulation

Using a novel geometrically-shaped four-dimensional modulation format, we transmitted 11x200 Gbit/s DWDM at 4.8 bit/4D-sym over 7,925 km and 11,700 km using EDFA-only and hybrid amplification, respectively. A reach increase of 16% is achieved over PM-8QAM.

==> style/readme.txt <==
Release notes -- March 21, 2007 (MSD)

The osameet2 package provides tools for preparing a LaTeX manuscript for submission to an OSA conference or meeting.
The package contains the following:

1. osameet2.sty: LaTeX style file, replaces osameet.sty
2. osameetings.tex: template and style guide
3. osameetings.pdf: compiled template and style guide
4. osajnl.bst: BibTeX style file suitable for OSA journal, meeting, and conference submissions
5. sample EPS and PDF figure files
6. required package files geometry and cite (included for reference; users should obtain latest versions from CTAN or a recent TeX build)

Comments and questions should be directed to the OSA Technical Papers Department (tel: +1 202.416.6191,  e-mail: cstech@osa.org).
